Partially Observable Stochastic Games with Neural Perception Mechanisms

Stochastic games are a well established model for multi-agent sequential decision making under uncertainty. In practical applications, though, agents often have only partial observability of their environment. Furthermore, agents increasingly perceive their environment using data-driven approaches such as neural networks trained on continuous data. We propose the model of neuro-symbolic partially-observable stochastic games (NS-POSGs), a variant of continuous-space concurrent stochastic games that explicitly incorporates neural perception mechanisms. We focus on a one-sided setting with a partially-informed agent using discrete, data-driven observations and another, fully-informed agent. We present a new method, called one-sided NS-HSVI, for approximate solution of one-sided NS-POSGs, which exploits the piecewise constant structure of the model. Using neural network pre-image analysis to construct finite polyhedral representations and particle-based representations for beliefs, we implement our approach and illustrate its practical applicability to the analysis of pedestrian-vehicle and pursuit-evasion scenarios.

==> figures/pursuit_evasion/3x3_0_7_single_pursuer.txt <==
k,lb,ub
0,0.0,333.33333333333326
1,0.0,233.33333333333326
2,0.0,163.33333333333326
3,0.0,162.99271764316447
4,0.0,156.81483634309654
5,0.0,155.02861492989564
6,0.0,128.47905064161824
7,0.0,123.50740239344594
8,0.0,110.66504092500683
9,0.0,103.30891497404431
10,0.0,77.46552864750478
11,0.0,67.34790703720326
12,0.0,63.38222077494957
13,0.0,62.1796889041726
14,0.0,62.10978946863818
15,0.0,61.884853686956966
16,0.0,60.57955810362285
17,0.0,55.421511868340694
18,0.0,53.47758873064889
19,0.0,51.59248956209094
20,0.0,49.265092300739525
21,0.0,49.265092300739525
22,0.0,49.265092300739525
23,0.0,49.265092300739525
24,0.0,44.08189856624031
25,0.0,42.416081040341524
26,0.0,42.0819230188428
27,0.0,41.882992913003015
28,0.0,41.815276734704945
29,0.0,41.80917722432828
30,0.0,41.71333382518867
31,0.0,41.56360373621048
32,0.0,38.013330760430236
33,0.0,34.635401703751754
34,0.0,34.49863530593025
35,0.0,33.43376463721714
36,0.0,33.07921963518267
37,0.0,29.00515066532235
38,0.0,29.00515066532235
39,0.0,29.005150665322347
40,0.0,26.31316347048071
41,0.0,25.876644890378202
42,0.0,25.657666004378925
43,0.0,25.313186668464027
44,0.0,25.14750790466458
45,0.0,24.288217150435777
46,0.0,23.99917906902231
47,0.0,22.557084003166217
48,0.0,21.912160275143393
49,0.0,21.480755730657393
50,0.0,21.480755730657393
51,0.0,21.368368214042523
52,0.0,21.298337368822157
53,0.0,21.289055980311865
54,0.0,21.284734205056353
55,0.0,21.280166243785843
56,0.0,21.279814091084766
57,0.0,21.268424920074953
58,0.0,21.23547340056493
59,0.0,21.23547340056493
60,0.0,21.23379413069851
61,0.0,20.798494673555094
62,0.0,20.683593637456493
63,0.0,20.38666859511173
64,0.0,20.38666859511173
65,0.0,20.38666859511173
66,0.0,20.025737554559523
67,0.0,19.638118205036168
68,0.0,19.624588995746347
69,0.0,19.46781897584764
70,0.0,18.538787286732614
71,0.0,18.423944738713434
72,0.0,17.980059733602364
73,0.0,17.935898530070794
74,0.0,17.932711276243587
75,0.0,17.500073518598377
76,0.0,17.500073518598377
77,0.0,17.249966812979295
78,0.0,17.23083451789955
79,0.0,17.212858788886635
80,0.0,17.212556988465526
81,0.0,16.907536984559403
82,0.0,16.828509389680093
83,0.0,16.827619059200867
84,0.0,16.631914380768293
85,0.0,16.454374252508686
86,0.0,16.441617370299017
87,0.0,16.44147666212154
88,0.0,16.441381796050866
89,0.0,16.41782861821505
90,0.0,16.417251224512814
91,0.0,16.416339893537653
92,0.0,16.36928121716933
93,0.0,16.368355316885115
94,0.0,16.331748643305538
95,0.0,16.330607713977415
96,0.0,16.330607713977415
97,0.0,16.3289560157829
98,0.0,16.328084490718307
99,0.0,16.304915610175325
100,0.0,16.304800770494072
101,0.0,16.30242453804024
102,0.0,16.302416041451764
103,0.0,16.289364607086647
104,0.0,16.183335116520915
105,0.0,15.623462461962136
106,0.0,15.620516494063335
107,0.0,15.617067319959293
108,0.0,15.617059732728329
109,0.0,15.616864036468996
110,0.0,15.438139139380173
111,0.0,15.152266594195236
112,0.0,15.142655699761061
113,0.0,15.126786968809437
114,0.0,15.017948181311137
115,0.0,15.016388686259342
116,0.0,14.983264679174756
117,0.0,14.983262254796301
118,0.0,14.983261622626504
119,0.0,14.983261523185277
120,0.0,14.983137790503843
121,0.0,14.983036191394195
122,0.0,14.977383249064022
123,0.0,14.959714930691362
124,0.0,14.959714531817548
125,0.0,14.959707019812594
126,0.0,14.959707019812594
127,0.0,14.506137207586818
128,0.0,14.465187954319681
129,0.0,14.282630335307063
130,0.0,14.273338172320939
131,0.0,14.256376494884524
132,0.0,14.25508495295866
133,0.0,14.255074350858933
134,0.0,14.25378371624161
135,0.0,14.25378371624161
136,0.0,14.25300996262547
137,0.0,14.25300996262547
138,0.0,14.252108074445577
139,0.0,14.221845515488095
140,0.0,14.195277134004051
141,0.0,14.192593203422394
142,0.0,14.191765943357918
143,0.0,14.184538315300003
144,0.0,14.18420184634574
145,0.0,14.161932742349492
146,0.0,14.158215410413806
147,0.0,14.157904026393915
148,0.0,14.152374554691896
149,0.0,14.152000194176818
150,0.0,14.150541081231122
151,0.0,14.150541081231122
152,0.0,14.146345753903919
153,0.0,14.146258176138284
154,0.0,14.142554796048273
155,0.0,14.134072428845304
156,0.0,14.134029360214635
157,0.0,14.134011041653412
158,0.0,14.133765266401733
159,0.0,14.1318293628239
160,0.0,14.117370978266948
161,0.0,14.117272130089155
162,0.0,14.111509082938973
163,0.0,14.110828965803046
164,0.0,14.109784005941494
165,0.0,13.939519210591117
166,0.0,13.879508862449939
167,3.5921076796650313,13.73870825732283
168,3.896284417782905,13.160385667720721
169,4.08246373711073,13.01060674061727
170,4.198382351527092,11.429323044860169
171,4.2501620799684225,11.28962650610117
172,4.39276063094684,11.1030375769495
173,4.519508387108456,10.832205928839311
174,4.64742430697625,10.727131181395936
175,4.798813795189536,10.694662892902373
176,4.860530305703726,10.424022681896323
177,4.899581309174406,10.381180982123652
178,4.9176775444978595,10.092148258508884
179,4.933188393693893,10.027982423923163
180,4.934321912216762,9.772920433995345
181,4.947761878393935,9.7319692501353
182,4.99410830886139,9.478645469309473
183,5.0358357993443015,9.453630929600202
184,5.048650630359421,9.414496803713478
185,5.048650630359421,9.172142527938501
186,5.0577967399541395,9.122479857979737
187,5.065914902923388,9.117735086305927
188,5.074859189706745,9.09448602263966
189,5.090587603605964,8.91999930372122
190,5.0988128047077845,8.648558591730549
191,5.104102796409787,8.610354295964223
192,5.104102796409787,8.596684641562165
193,5.11241156824254,8.563283272018827
194,5.124615055159537,8.535775768384092
195,5.124615055159537,8.52587018596841
196,5.14910310568276,8.508034576577101
197,5.182280030256337,8.475629066557637
198,5.182280030256337,8.461261411350259
199,5.182280030256337,8.356140479177558
200,5.192270673654486,8.336256468524489
201,5.194192248308104,8.329275794295224
202,5.209483041483146,8.277098771815531
203,5.214847385681706,8.207714893200201
204,5.214847385681706,8.17258446407335
205,5.214847385681706,8.154095305211854
206,5.216602555187221,8.081201197873071
207,5.218406744923747,8.046879894076978
208,5.219826744286888,7.890400361211789
209,5.221951297157324,7.803849575003014
210,5.2254602477356356,7.786312430743642
211,5.2276930758991345,7.763157475519876
212,5.2293670347644206,7.691358664944204
213,5.231029823426413,7.681301189902263
214,5.2336370256487195,7.6556654300831966
215,5.2336370256487195,7.607252613603104
216,5.237584440144687,7.590140762706624
217,5.237584440144687,7.583023701850735
218,5.2421254292071024,7.5166352223115
219,5.2421254292071024,7.502068783276478
220,5.24369881732239,7.459509811099423
221,5.24369881732239,7.421808781390354
222,5.245580184725908,7.416676127125214
223,5.245580184725908,7.361608189919565
224,5.245580184725908,7.36082521880424
225,5.248930204113914,7.298325415095362
226,5.250981443463535,7.279503633252688
227,5.2534329240786555,7.25764469378786
228,5.2534329240786555,7.180509538214864
229,5.260214727848884,7.141411082837027
230,5.264258012992342,7.139567388146743
231,5.264258012992342,7.112287900961739
232,5.264258012992342,7.105710339122105
233,5.265652946045993,7.0747855545450635
234,5.265652946045993,7.064668535992453
235,5.265652946045993,7.055605358036921
236,5.265652946045993,7.0394851177270255
237,5.265652946045993,7.024924599519495
238,5.267056119852566,7.005223419013595
239,5.2681368835035975,6.973340588714137
240,5.2681368835035975,6.964676568158552
241,5.2681368835035975,6.93635074751932
242,5.2681368835035975,6.916184538091912
243,5.2681368835035975,6.906406764445655
244,5.2681368835035975,6.904729412643164
245,5.2681368835035975,6.895139673529123
246,5.271825549576674,6.8750375528133745
247,5.271825549576674,6.861582954889468
248,5.271825549576674,6.854155955485502
249,5.271825549576674,6.849725225251091
250,5.271825549576674,6.848888331630228
251,5.275044930866973,6.829272028306091
252,5.277438202851249,6.818226645988134
253,5.277438202851249,6.798251500525662
254,5.277438202851249,6.758796378314989
255,5.277438202851249,6.7518436794743
256,5.277438202851249,6.746197058334653
257,5.277438202851249,6.736522407209343
258,5.277438202851249,6.733180430851235
259,5.277438202851249,6.722241261626351
260,5.2784987251498645,6.701319264826299
261,5.2784987251498645,6.6967888707356
262,5.279798425082162,6.691320491710783
263,5.279798425082162,6.677257464587626
264,5.279798425082162,6.667579817567975
265,5.279798425082162,6.631738623723081

